The Combinatorial Brain Surgeon: Pruning Weights That Cancel One Another in Neural Networks

Neural networks tend to achieve better accuracy with training if they are larger -- even if the resulting models are overparameterized. Nevertheless, carefully removing such excess parameters before, during, or after training may also produce models with similar or even improved accuracy. In many cases, that can be curiously achieved by heuristics as simple as removing a percentage of the weights with the smallest absolute value -- even though magnitude is not a perfect proxy for weight relevance. With the premise that obtaining significantly better performance from pruning depends on accounting for the combined effect of removing multiple weights, we revisit one of the classic approaches for impact-based pruning: the Optimal Brain Surgeon(OBS). We propose a tractable heuristic for solving the combinatorial extension of OBS, in which we select weights for simultaneous removal, as well as a systematic update of the remaining weights. Our selection method outperforms other methods under high sparsity, and the weight update is advantageous even when combined with the other methods.

==> ablation_cifarnet.txt <==
sparsity	ls	rmp	update 
0.1	0	0.06	0.017
0.2	0	0.06555555556	0.01222222222
0.3	0	0.055	0.018
0.4	0	0.06	0.01
0.5	0.01	0.06	0.008
0.6	0.131	-0.03	-0.021
0.7	-0.161	-0.029	0.281
0.8	-0.603	-0.252	0.748
0.9	2.129	-1.533	3.238
0.95	14.396	2.205	-11.538
0.98	2.552	2.548	-2.096

==> ablation_mlpnet.txt <==
sparsity	ls	rmp	update new_update
0.1	0	0.004	-0.006 0
0.2	0	0.026	-0.054 0
0.3	0.027	-0.015	-0.008 0
0.4	0.007	0.014	-0.015 0
0.5	0.004	-0.022	0.052 0
0.6	0.039	0.002	0.151 0
0.7	0.147	-0.064	0.27 0
0.8	0.506	0.094	0.4 0
0.9	1.58	0.291	0.943 0.3
0.95	2.792	1.301	0.99 0.42
0.98	15.083	17.957	-11.2 0.52

==> chart_cifarnet.txt <==
sparsity	mp	cbs	cbs-s	wf	wf-s
0.1	79.75	79.81	79.794	79.75	79.75
0.2	79.75	79.806	79.794	79.75	79.75
0.3	79.75	79.804	79.784	79.75	79.75
0.4	79.75	79.796	79.79	79.75	79.75
0.5	79.77	79.822	79.836	79.76	79.76
0.6	79.9	79.852	79.856	79.77	79.87
0.7	79.49	79.722	79.472	79.65	79.78
0.8	76.92	78.582	77.822	78.72	77.24
0.9	49.91	65.524	62.092	61.95	52.66
0.95	17.61	21.072	32.632	15.29	14.81
0.98	10.12	12.162	15.494	9.9	9.34

==> chart_mlpnet.txt <==
sparsity	mp	wf-s	cbs-s	X	wf	cbs
0.1	93.99	93.96	93.994	0.00	93.978	93.988
0.2	94.03	94.08	94.056	-0.02	94.028	94.002
0.3	94.01	94.04	94.022	-0.02	94.014	94.01
0.4	93.99	94.004	94.014	0.01	94.01	94.002
0.5	93.93	93.928	93.91	-0.02	94.022	93.958
0.6	93.78	93.748	93.846	0.07	93.822	93.964
0.7	93.62	93.484	93.746	0.13	93.772	93.978
0.8	92.89	93.128	93.59	0.46	93.572	93.898
0.9	90.3	90.766	92.366	1.60	91.69	93.136
0.95	83.64	83.162	88.242	4.60	85.542	88.922
0.98	32.25	34.55	66.642	32.09	38.258	55.454

==> chart_mobilenet.txt <==
sparsity	mp	wf-s	cbs-s	x1	wf	cbs	x2
0.3	71.606	71.68	71.48	-0.2	71.88	71.88	0
0.4	69.158	69.53	69.37	-0.16	71.15	71.45	0.3
0.5	62.61	63.1	62.96	-0.14	68.91	70.21	1.3
0.6	41.94	44.07	43.1	-0.97	60.9	66.37	5.47
0.7	6.784	7.33	7.63	0.3	29.36	55.11	25.75
0.8	0.108	0.11	0.12	0.01	0.24	16.38	16.14

==> runtime_cifarnet.txt <==
sparsity	wf	cbs-s	cbs
0.1	410.67	155.47	494.475892
0.2	411.93	183.22	522.2315897
0.3	412.03	184.39	523.3977015
0.4	409.26	168.99	507.9961675
0.5	411.91	185.39	524.3963995
0.6	412.22	188.02	527.0289503
0.7	411.81	274.1	613.1057182
0.8	408.89	532.74	871.7465997
0.9	422.12	446.84	785.8461692
0.95	409.6	580.32	919.3265629
0.98	412.35	311.36	650.366747

==> runtime_mlpnet.txt <==
sparsity	wf	cbs-s	cbs
0.1	1379.9	117.27	1456.37
0.2	1379.9	117.92	1457.02
0.3	1379.9	135.18	1474.28
0.4	1379.9	140.32	1479.42
0.5	1379.89	165.53	1504.64
0.6	1379.74	181.02	1527.02
0.7	1379.9	225.83	1587.89
0.8	1379.9	280.49	1648.08
0.9	1379.9	390.16	1764.84
0.95	1379.89	482.12	1858.06
0.98	1379.74	360.6	1747.38

==> runtime_resnet20.txt <==
sparsity    wf  cbs-s   cbs
0.1 1086.72 277.1	1223.87
0.2 1080.83	292.34	1239.11
0.3 1084.57	339.29	1286.06
0.4 1083.15	355.71	1302.48
0.5 1086.89	355.47	1302.24
0.6 1087.68	324.65	1271.42
0.7 1087.46	325.97	1272.74
0.8 1086.02	338.49	1285.26
0.9 1085.76	728.75	1675.52
0.95    1081.72	480.96	1427.73
0.98    1082.67	458.02	1404.79

==> scaling_factor_weight_update.txt <==
	sparsity=0.98	sparsity=0.95	0.9
0	66.82	87.88	91.98
0.1	67.08	88.07	92.21
0.2	67.07	88.36	92.38
0.3	67.21	88.52	92.53
0.4	67.12	88.66	92.66
0.5	66.71	88.55	92.76
0.6	65.96	88.62	92.84
0.7	64.66	88.75	92.88
0.8	62.73	88.89	92.94
0.9	59.94	89.04	93.01
1	56.67	88.98	93.09
